CNN for Very Fast Ground Segmentation in Velodyne LiDAR Data

This paper presents a novel method for ground segmentation in Velodyne point clouds. We propose an encoding of sparse 3D data from the Velodyne sensor suitable for training a convolutional neural network (CNN). This general purpose approach is used for segmentation of the sparse point cloud into ground and non-ground points. The LiDAR data are represented as a multi-channel 2D signal where the horizontal axis corresponds to the rotation angle and the vertical axis the indexes channels (i.e. laser beams). Multiple topologies of relatively shallow CNNs (i.e. 3-5 convolutional layers) are trained and evaluated using a manually annotated dataset we prepared. The results show significant improvement of performance over the state-of-the-art method by Zhang et al. in terms of speed and also minor improvements in terms of accuracy.

==> fig/plot-L03-deconv-inc-multich.txt <==
both,near 0xFF00A080 1 /media/files/kitti/data_tracking_velodyne_cnn_out/ground_l357_multich/run03-fake-pretrained/evaluation-masked-output.txt
both,all 0xFFA000A0 2 /media/files/kitti/data_tracking_velodyne_cnn_out/ground_l357_multich/run03-fake-pretrained/evaluation-output.txt
human-only,near 0xFF4682B4 3 /media/files/kitti/data_tracking_velodyne_cnn_out/ground_l357_multich/run01-true-ann-only/evaluation-masked-output.txt
human-only,all 0xFFB03000 4 /media/files/kitti/data_tracking_velodyne_cnn_out/ground_l357_multich/run01-true-ann-only/evaluation-output.txt
automatic-only,near 0xFF48D1CC 5 /media/files/kitti/data_tracking_velodyne_cnn_out/ground_l357_multich/run02-fake-ann-only/evaluation-masked-output.txt
automatic-only,all 0xFFFF6347 6 /media/files/kitti/data_tracking_velodyne_cnn_out/ground_l357_multich/run02-fake-ann-only/evaluation-output.txt


==> fig/plot-L03-deconv-inc.txt <==
both,near 0xFF00A080 1 /media/files/kitti/data_tracking_velodyne_cnn_out/ground_l357/run03-fake-pretrained/evaluation-masked-output.txt
both,all 0xFFA000A0 2 /media/files/kitti/data_tracking_velodyne_cnn_out/ground_l357/run03-fake-pretrained/evaluation-output.txt
human-only,near 0xFF4682B4 3 /media/files/kitti/data_tracking_velodyne_cnn_out/ground_l357/run01-true-ann-only/evaluation-masked-output.txt
human-only,all 0xFFB03000 4 /media/files/kitti/data_tracking_velodyne_cnn_out/ground_l357/run01-true-ann-only/evaluation-output.txt
automatic-only,near 0xFF48D1CC 5 /media/files/kitti/data_tracking_velodyne_cnn_out/ground_l357/run02-fake-ann-only/evaluation-masked-output.txt
automatic-only,all 0xFFFF6347 6 /media/files/kitti/data_tracking_velodyne_cnn_out/ground_l357/run02-fake-ann-only/evaluation-output.txt


==> fig/plot-L04-conv-dec.txt <==
both,near 0xFF00A080 1 /media/files/kitti/data_tracking_velodyne_cnn_out/ground_3layers/run03-fake-pretrained/evaluation-masked-output.txt
both,all 0xFFA000A0 2 /media/files/kitti/data_tracking_velodyne_cnn_out/ground_3layers/run03-fake-pretrained/evaluation-output.txt
human-only,near 0xFF4682B4 3 /media/files/kitti/data_tracking_velodyne_cnn_out/ground_3layers/run01-true-ann-only/evaluation-masked-output.txt
human-only,all 0xFFB03000 4 /media/files/kitti/data_tracking_velodyne_cnn_out/ground_3layers/run01-true-ann-only/evaluation-output.txt
automatic-only,near 0xFF48D1CC 5 /media/files/kitti/data_tracking_velodyne_cnn_out/ground_3layers/run02-fake-ann-only/evaluation-masked-output.txt
automatic-only,all 0xFFFF6347 6 /media/files/kitti/data_tracking_velodyne_cnn_out/ground_3layers/run02-fake-ann-only/evaluation-output.txt


==> fig/plot-L05-deconv.txt <==
both,near 0xFF00A080 1 /media/files/kitti/data_tracking_velodyne_cnn_out/ground_L05_deconv_halfch/run03-fake-pretrained/evaluation-masked-output.txt
both,all 0xFFA000A0 2 /media/files/kitti/data_tracking_velodyne_cnn_out/ground_L05_deconv_halfch/run03-fake-pretrained/evaluation-output.txt
human-only,near 0xFF4682B4 3 /media/files/kitti/data_tracking_velodyne_cnn_out/ground_L05_deconv_halfch/run01-true-ann-only/evaluation-masked-output.txt
human-only,all 0xFFB03000 4 /media/files/kitti/data_tracking_velodyne_cnn_out/ground_L05_deconv_halfch/run01-true-ann-only/evaluation-output.txt
automatic-only,near 0xFF48D1CC 5 /media/files/kitti/data_tracking_velodyne_cnn_out/ground_L05_deconv_halfch/run02-fake-ann-only/evaluation-masked-output.txt
automatic-only,all 0xFFFF6347 6 /media/files/kitti/data_tracking_velodyne_cnn_out/ground_L05_deconv_halfch/run02-fake-ann-only/evaluation-output.txt


==> fig/plot-cummulative.txt <==
L05+deconv 0xFF00A080 1 /media/files/kitti/data_tracking_velodyne_cnn_out/ground_L05_deconv_halfch/run03-fake-pretrained/evaluation-masked-output.txt
L04-conv-dec 0xFFA000A0 2 /media/files/kitti/data_tracking_velodyne_cnn_out/ground_3layers/run03-fake-pretrained/evaluation-masked-output.txt
L03+deconv-inc 0xFF4682B4 3 /media/files/kitti/data_tracking_velodyne_cnn_out/ground_l357/run03-fake-pretrained/evaluation-masked-output.txt 
L03+deconv-inc\\n-multich 0xFFB03000 4 /media/files/kitti/data_tracking_velodyne_cnn_out/ground_l357_multich/run03-fake-pretrained/evaluation-masked-output.txt

